Learning to Detect Entanglement

Classifying states as entangled or separable is a fundamental, but expensive task. This paper presents a method, the forest algorithm, to improve the amount of resources needed to detect entanglement. Starting from 'optimized' methods for using geometric criterion to detect entanglement, specific steps are replaced with machine learning models. Tests using numerical simulations indicate that the model is able to declare a state as entangled in fewer steps compared to existing methods. This improvement is achieved without affecting the correctness of the original algorithm.

==> access2.csv <==
steps,random,optimal,tree,forest
0,0,0,0,0
1,0,0,0,0
2,151,622,308,298
3,417,1141,619,692
4,721,1374,919,926
5,991,1455,1102,1099
6,1187,1477,1220,1191
7,1328,1495,1307,1287
8,1429,1498,1366,1397
9,1500,1500,1500,1500


==> access3.csv <==
steps,random,optimal,tree,forest
0,0,0,0,0
1,0,0,0,0
2,41,449,80,80
3,109,1136,261,224
4,227,1427,514,513
5,400,1481,746,830
6,604,1499,946,1037
7,810,1499,1140,1186
8,1023,1499,1258,1289
9,1183,1500,1348,1357
10,1293,1500,1410,1395
11,1353,1500,1432,1425
12,1405,1500,1449,1443
13,1428,1500,1460,1457
14,1451,1500,1468,1469
15,1467,1500,1475,1478
16,1475,1500,1478,1489
17,1486,1500,1484,1493
18,1493,1500,1489,1494
19,1493,1500,1492,1495
20,1494,1500,1494,1496
21,1497,1500,1494,1496
22,1497,1500,1494,1496
23,1497,1500,1496,1497
24,1498,1500,1497,1498
25,1499,1500,1499,1500
26,1500,1500,1500,1500


==> access4.csv <==
steps,random,optimal,tree,forest
0,0,0,0,0
1,0,0,0,0
2,7,106,7,11
3,12,568,26,29
4,27,1194,73,69
5,51,1444,141,130
6,87,1491,239,248
7,124,1499,327,370
8,197,1499,466,526
9,290,1500,607,664
10,397,1500,758,813
11,511,1500,884,947
12,628,1500,1016,1073
13,749,1500,1135,1166
14,869,1500,1216,1238
15,987,1500,1296,1292
16,1085,1500,1353,1360
17,1186,1500,1388,1405
18,1265,1500,1422,1430
19,1324,1500,1450,1449
20,1369,1500,1463,1460
21,1400,1500,1472,1472
22,1433,1500,1482,1482
23,1457,1500,1487,1486
24,1469,1500,1491,1488
25,1479,1500,1492,1489
26,1485,1500,1492,1492
27,1490,1500,1493,1492
28,1491,1500,1493,1495
29,1493,1500,1493,1496
30,1494,1500,1493,1497
31,1497,1500,1493,1497
32,1497,1500,1494,1497
33,1498,1500,1494,1497
34,1498,1500,1495,1497
35,1498,1500,1496,1497
36,1499,1500,1496,1497
37,1499,1500,1496,1498
38,1499,1500,1496,1498
39,1499,1500,1496,1498
40,1499,1500,1496,1498
41,1500,1500,1496,1498
42,1500,1500,1496,1498
43,1500,1500,1498,1499
44,1500,1500,1499,1499
45,1500,1500,1500,1499
46,1500,1500,1500,1499
47,1500,1500,1500,1499
48,1500,1500,1500,1499
49,1500,1500,1500,1499
50,1500,1500,1500,1500


==> access5.csv <==
steps,random,optimal,tree,forest
0,0,0,0,0
1,0,0,0,0
2,0,12,1,1
3,1,93,3,2
4,1,293,4,3
5,1,774,6,7
6,1,1252,11,10
7,1,1448,19,15
8,6,1491,27,26
9,7,1499,40,34
10,12,1499,57,54
11,17,1500,78,79
12,21,1500,93,116
13,39,1500,124,163
14,50,1500,167,208
15,58,1500,215,255
16,89,1500,261,325
17,129,1500,325,405
18,185,1500,390,489
19,232,1500,457,579
20,278,1500,542,685
21,333,1500,626,775
22,401,1500,699,856
23,475,1500,777,937
24,554,1500,861,1003
25,617,1500,935,1081
26,677,1500,1017,1155
27,780,1500,1105,1211
28,861,1500,1165,1268
29,944,1500,1216,1310
30,1026,1500,1274,1348
31,1099,1500,1317,1380
32,1157,1500,1364,1406
33,1213,1500,1396,1424
34,1256,1500,1425,1438
35,1306,1500,1439,1453
36,1352,1500,1455,1461
37,1377,1500,1467,1469
38,1409,1500,1475,1475
39,1430,1500,1487,1481
40,1445,1500,1490,1484
41,1455,1500,1494,1486
42,1463,1500,1498,1488
43,1472,1500,1498,1491
44,1478,1500,1498,1493
45,1485,1500,1498,1495
46,1488,1500,1498,1496
47,1490,1500,1498,1496
48,1491,1500,1498,1498
49,1493,1500,1499,1498
50,1493,1500,1500,1499
51,1495,1500,1500,1499
52,1495,1500,1500,1499
53,1495,1500,1500,1499
54,1495,1500,1500,1499
55,1495,1500,1500,1499
56,1496,1500,1500,1499
57,1496,1500,1500,1499
58,1496,1500,1500,1499
59,1496,1500,1500,1499
60,1496,1500,1500,1499
61,1497,1500,1500,1499
62,1498,1500,1500,1499
63,1498,1500,1500,1499
64,1498,1500,1500,1499
65,1498,1500,1500,1499
66,1498,1500,1500,1499
67,1498,1500,1500,1499
68,1498,1500,1500,1499
69,1498,1500,1500,1499
70,1498,1500,1500,1499
71,1498,1500,1500,1499
72,1499,1500,1500,1499
73,1499,1500,1500,1499
74,1499,1500,1500,1499
75,1499,1500,1500,1499
76,1499,1500,1500,1499
77,1499,1500,1500,1499
78,1499,1500,1500,1499
79,1499,1500,1500,1499
80,1500,1500,1500,1499
81,1500,1500,1500,1499
82,1500,1500,1500,1499
83,1500,1500,1500,1499
84,1500,1500,1500,1499
85,1500,1500,1500,1499
86,1500,1500,1500,1499
87,1500,1500,1500,1499
88,1500,1500,1500,1499
89,1500,1500,1500,1499
90,1500,1500,1500,1499
91,1500,1500,1500,1499
92,1500,1500,1500,1499
93,1500,1500,1500,1499
94,1500,1500,1500,1499
95,1500,1500,1500,1499
96,1500,1500,1500,1499
97,1500,1500,1500,1499
98,1500,1500,1500,1499
99,1500,1500,1500,1499
100,1500,1500,1500,1499
101,1500,1500,1500,1499
102,1500,1500,1500,1500


==> access6.csv <==
steps,random,optimal,tree,forest
0,0,0,0,0
1,0,0,0,0
2,0,0,0,0
3,0,8,0,0
4,0,20,0,0
5,0,52,0,0
6,0,115,0,0
7,0,266,0,0
8,0,640,0,0
9,0,1061,0,0
10,0,1389,0,0
11,0,1483,1,0
12,0,1498,1,0
13,0,1500,1,1
14,0,1500,1,2
15,0,1500,1,2
16,0,1500,1,3
17,0,1500,5,3
18,0,1500,5,7
19,0,1500,8,7
20,1,1500,8,9
21,4,1500,9,9
22,4,1500,10,11
23,4,1500,13,14
24,4,1500,17,16
25,4,1500,20,21
26,4,1500,21,28
27,6,1500,21,32
28,6,1500,29,36
29,6,1500,34,48
30,10,1500,42,57
31,12,1500,49,78
32,15,1500,57,93
33,21,1500,75,119
34,25,1500,87,148
35,31,1500,110,171
36,34,1500,132,198
37,41,1500,150,228
38,50,1500,172,255
39,67,1500,202,285
40,81,1500,243,320
41,94,1500,278,377
42,104,1500,310,422
43,129,1500,360,481
44,148,1500,399,534
45,175,1500,445,598
46,200,1500,506,667
47,245,1500,553,705
48,276,1500,620,755
49,316,1500,670,817
50,349,1500,725,866
51,407,1500,800,903
52,468,1500,844,958
53,534,1500,911,1001
54,578,1500,965,1043
55,647,1500,1023,1098
56,702,1500,1081,1131
57,764,1500,1119,1178
58,821,1500,1151,1198
59,895,1500,1190,1246
60,951,1500,1225,1265
61,1004,1500,1262,1292
62,1043,1500,1298,1324
63,1088,1500,1333,1347
64,1143,1500,1360,1381
65,1193,1500,1383,1404
66,1242,1500,1398,1414
67,1270,1500,1409,1425
68,1313,1500,1426,1438
69,1343,1500,1436,1446
70,1370,1500,1453,1457
71,1395,1500,1464,1467
72,1412,1500,1469,1471
73,1429,1500,1474,1473
74,1442,1500,1482,1475
75,1449,1500,1486,1476
76,1461,1500,1490,1480
77,1468,1500,1492,1484
78,1476,1500,1494,1485
79,1479,1500,1495,1491
80,1487,1500,1499,1494
81,1490,1500,1499,1494
82,1492,1500,1500,1495
83,1494,1500,1500,1498
84,1496,1500,1500,1498
85,1497,1500,1500,1498
86,1498,1500,1500,1498
87,1498,1500,1500,1498
88,1499,1500,1500,1499
89,1499,1500,1500,1499
90,1499,1500,1500,1499
91,1499,1500,1500,1499
92,1499,1500,1500,1499
93,1499,1500,1500,1499
94,1499,1500,1500,1499
95,1499,1500,1500,1500
96,1499,1500,1500,1500
97,1499,1500,1500,1500
98,1499,1500,1500,1500
99,1499,1500,1500,1500
100,1499,1500,1500,1500
101,1499,1500,1500,1500
102,1499,1500,1500,1500
103,1499,1500,1500,1500
104,1499,1500,1500,1500
105,1499,1500,1500,1500
106,1499,1500,1500,1500
107,1499,1500,1500,1500
108,1499,1500,1500,1500
109,1499,1500,1500,1500
110,1499,1500,1500,1500
111,1499,1500,1500,1500
112,1499,1500,1500,1500
113,1500,1500,1500,1500

